Concept of chemical bond and aromaticity based on quantum information theory

Quantum information theory (QIT) emerged in physics as standard technique to extract relevant information from quantum systems. It has already contributed to the development of novel fields like quantum computing, quantum cryptography, and quantum complexity. This arises the question what information is stored according to QIT in molecules which are inherently quantum systems as well. Rigorous analysis of the central quantities of QIT on systematic series of molecules offered the introduction of the concept of chemical bond and aromaticity directly from physical principles and notions. We identify covalent bond, donor-acceptor dative bond, multiple bond, charge-shift bond, and aromaticity indicating unified picture of fundamental chemical models from ab initio.

==> benzene/benzene_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
16&33&2.556&0.971&0.435&-0.542&0.542&0.472\\\hline
3&8&2.553&0.970&-0.473&-0.542&0.542&-0.434\\\hline
7&24&2.551&0.970&-0.434&-0.542&0.542&-0.473\\\hline
17&34&2.550&0.970&0.434&-0.542&0.542&0.473\\\hline
1&22&2.544&0.969&0.474&-0.542&0.542&0.433\\\hline
21&36&2.540&0.968&0.433&-0.542&0.542&0.474\\\hline
12&29&2.522&0.961&-0.472&0.528&-0.528&-0.470\\\hline
10&11&2.521&0.961&0.472&0.528&-0.528&0.469\\\hline
18&31&2.519&0.960&0.471&0.528&-0.528&0.470\\\hline
19&32&2.519&0.960&0.470&0.528&-0.528&0.470\\\hline
4&5&2.517&0.960&0.470&0.528&-0.528&0.470\\\hline
6&25&2.517&0.960&-0.471&0.528&-0.528&-0.470\\\hline
2&26&0.899&0.524&-0.388&0.591&-0.591&-0.387\\\hline
30&35&0.898&0.523&-0.387&0.591&-0.591&-0.389\\\hline
15&35&0.891&0.521&0.388&-0.591&0.591&0.387\\\hline
2&9&0.889&0.520&0.387&0.591&-0.592&0.388\\\hline
9&30&0.886&0.519&0.388&0.592&-0.592&0.387\\\hline
15&26&0.885&0.519&-0.388&0.592&-0.592&-0.386\\\hline
9&15&0.188&0.235&0.284&-0.648&0.647&0.285\\\hline
26&30&0.182&0.232&-0.283&-0.648&0.648&-0.283\\\hline
2&35&0.177&0.229&-0.283&-0.648&0.648&-0.283\\\hline
 \hline 
\end{tabular}
\end{table}
\vskip 20cm
kk


==> bh3/bh3_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
4&8&2.679&0.992&0.431&-0.541&0.541&0.477\\\hline
1&5&2.679&0.992&-0.431&-0.541&0.541&-0.477\\\hline
3&7&2.679&0.992&-0.431&-0.541&0.541&-0.477\\\hline
 \hline 
\end{tabular}
\end{table}


==> borole/borole_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
17&29&2.610&0.980&0.429&-0.540&0.540&0.482\\\hline
16&30&2.542&0.968&0.436&-0.542&0.542&0.472\\\hline
9&23&2.540&0.968&-0.433&-0.542&0.542&-0.474\\\hline
1&19&2.539&0.968&0.474&-0.542&0.542&0.433\\\hline
5&18&2.536&0.967&0.436&-0.542&0.542&0.472\\\hline
15&28&2.315&0.922&-0.395&0.532&-0.532&-0.528\\\hline
8&11&2.313&0.922&-0.395&0.532&-0.532&-0.528\\\hline
10&12&2.285&0.906&-0.466&0.524&-0.524&-0.484\\\hline
3&6&2.282&0.905&0.466&0.524&-0.524&0.484\\\hline
4&22&2.244&0.901&0.456&0.540&-0.540&0.456\\\hline
20&21&2.058&0.882&-0.402&0.595&-0.595&-0.362\\\hline
14&24&2.044&0.878&-0.363&0.594&-0.594&-0.403\\\hline
24&27&0.215&0.179&-0.053&-0.397&0.397&-0.826\\\hline
20&27&0.210&0.177&-0.052&-0.395&0.395&-0.827\\\hline
14&27&0.189&0.162&-0.037&0.253&-0.253&-0.933\\\hline
21&27&0.183&0.160&-0.036&0.250&-0.250&-0.935\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c|c||c||c||c|c||c|c||c|}
 \hline\hline 
& & & & $n=0$ &\multicolumn{2}{ c|| }{$n=3,~s^z=-1/2$}&\multicolumn{2}{ c|| }{$n=3,~s^z=1/2$}& $n=4$\\ \cline{5-10}
i&j&I(i,j)&$\omega_\alpha>$0.1&--,--& $\uparrow \downarrow, ~ \downarrow$ &$\downarrow, ~\uparrow\downarrow$ & $\uparrow \downarrow, ~\uparrow$ & $\uparrow, ~\uparrow \downarrow$& $\uparrow \downarrow$, $\uparrow \downarrow$\\ 
 \hline 
 \hline 
\multirow{1}{*}{24}&\multirow{1}{*}{27}&\multirow{1}{*}{0.215}&0.149&1.000&0.000&0.000&0.000&0.000&0.000\\\hline
\multirow{1}{*}{20}&\multirow{1}{*}{27}&\multirow{1}{*}{0.210}&0.148&1.000&0.000&0.000&0.000&0.000&0.000\\\hline
\multirow{1}{*}{14}&\multirow{1}{*}{27}&\multirow{1}{*}{0.189}&0.117&1.000&0.000&0.000&0.000&0.000&0.000\\\hline
\multirow{1}{*}{21}&\multirow{1}{*}{27}&\multirow{1}{*}{0.183}&0.116&1.000&0.000&0.000&0.000&0.000&0.000\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c||c||c|c||c|c|}
 \hline\hline 
& & &  &\multicolumn{2}{ c|| }{$n=1,~s^z=1/2$}&\multicolumn{2}{ c| }{$n=1,~s^z=-1/2$}\\ \cline{5-8}
i&j&I(i,j)&$\omega_\alpha>$0.1 &$\uparrow$,-- & --,$~\uparrow$ & $\downarrow$, --& --,$~\downarrow$\\ 
 \hline 
 \hline 
\multirow{2}{*}{24}&\multirow{2}{*}{27}&\multirow{2}{*}{0.215}&0.306&0.980&0.199&0.000&0.000\\&& &0.306&0.000&0.000&-0.980&-0.199\\\hline
\multirow{2}{*}{20}&\multirow{2}{*}{27}&\multirow{2}{*}{0.210}&0.306&0.981&0.196&0.000&0.000\\&& &0.306&0.000&0.000&0.981&0.196\\\hline
\multirow{2}{*}{14}&\multirow{2}{*}{27}&\multirow{2}{*}{0.189}&0.320&-0.968&0.249&0.000&0.000\\&& &0.320&0.000&0.000&-0.968&0.249\\\hline
\multirow{2}{*}{21}&\multirow{2}{*}{27}&\multirow{2}{*}{0.183}&0.320&-0.969&0.246&0.000&0.000\\&& &0.320&0.000&0.000&-0.969&0.246\\\hline
 \hline 
\end{tabular}
\end{table}


==> butadiene/butadiene_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
1&16&2.533&0.967&0.432&-0.542&0.542&0.474\\\hline
15&26&2.532&0.967&-0.432&-0.542&0.542&-0.474\\\hline
2&17&2.529&0.966&0.433&-0.542&0.542&0.474\\\hline
14&25&2.529&0.966&0.433&-0.542&0.542&0.474\\\hline
7&20&2.492&0.958&0.473&0.542&-0.542&0.433\\\hline
9&22&2.492&0.958&0.433&-0.542&0.542&0.473\\\hline
4&5&2.406&0.935&0.476&0.524&-0.524&0.474\\\hline
10&11&2.406&0.935&0.474&0.524&-0.524&0.476\\\hline
8&21&2.382&0.934&0.461&0.536&-0.536&0.461\\\hline
13&23&2.129&0.908&0.380&0.594&-0.594&0.388\\\hline
3&19&2.129&0.908&0.380&0.594&-0.594&0.388\\\hline
19&23&0.162&0.218&0.329&-0.626&0.626&0.329\\\hline
3&13&0.120&0.217&-0.221&-0.672&0.672&-0.221\\\hline
 \hline 
\end{tabular}
\end{table}


==> c2h4bh2/c2h4bh2_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
11&20&2.633&0.985&-0.427&-0.541&0.541&-0.483\\\hline
9&10&2.625&0.984&0.426&-0.541&0.541&0.483\\\hline
1&12&2.538&0.968&-0.432&-0.543&0.543&-0.474\\\hline
13&14&2.532&0.967&-0.476&-0.542&0.542&-0.430\\\hline
7&15&2.491&0.958&-0.435&-0.543&0.543&-0.471\\\hline
8&17&2.459&0.955&-0.397&0.529&-0.529&-0.532\\\hline
4&5&2.396&0.933&-0.466&0.524&-0.524&-0.484\\\hline
2&16&2.064&0.866&-0.409&0.594&-0.594&-0.359\\\hline
16&19&0.434&0.189&0.063&-0.321&0.321&0.889\\\hline
2&19&0.367&0.187&-0.062&-0.437&0.437&-0.784\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c|c||c||c||c|c||c|c||c|}
 \hline\hline 
& & & & $n=0$ &\multicolumn{2}{ c|| }{$n=3,~s^z=-1/2$}&\multicolumn{2}{ c|| }{$n=3,~s^z=1/2$}& $n=4$\\ \cline{5-10}
i&j&I(i,j)&$\omega_\alpha>$0.1&--,--& $\uparrow \downarrow, ~ \downarrow$ &$\downarrow, ~\uparrow\downarrow$ & $\uparrow \downarrow, ~\uparrow$ & $\uparrow, ~\uparrow \downarrow$& $\uparrow \downarrow$, $\uparrow \downarrow$\\ 
 \hline 
 \hline 
\multirow{1}{*}{16}&\multirow{1}{*}{19}&\multirow{1}{*}{0.434}&0.116&1.000&0.000&0.000&0.000&0.000&0.000\\\hline
\multirow{1}{*}{2}&\multirow{1}{*}{19}&\multirow{1}{*}{0.367}&0.150&1.000&0.000&0.000&0.000&0.000&0.000\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c||c||c|c||c|c|}
 \hline\hline 
& & &  &\multicolumn{2}{ c|| }{$n=1,~s^z=1/2$}&\multicolumn{2}{ c| }{$n=1,~s^z=-1/2$}\\ \cline{5-8}
i&j&I(i,j)&$\omega_\alpha>$0.1 &$\uparrow$,-- & --,$~\uparrow$ & $\downarrow$, --& --,$~\downarrow$\\ 
 \hline 
 \hline 
\multirow{2}{*}{16}&\multirow{2}{*}{19}&\multirow{2}{*}{0.434}&0.343&-0.947&0.321&0.000&0.000\\&& &0.343&0.000&0.000&0.947&-0.321\\\hline
\multirow{2}{*}{2}&\multirow{2}{*}{19}&\multirow{2}{*}{0.367}&0.327&0.971&0.240&0.000&0.000\\&& &0.327&0.000&0.000&-0.971&-0.240\\\hline
 \hline 
\end{tabular}
\end{table}
\vskip 20cm
kk


==> c2h4nh2/c2h4nh2_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
1&13&2.569&0.979&-0.386&-0.537&0.537&-0.524\\\hline
4&14&2.556&0.976&0.525&-0.537&0.537&0.386\\\hline
11&19&2.531&0.966&-0.439&-0.542&0.542&-0.469\\\hline
12&20&2.523&0.964&0.436&-0.542&0.542&0.471\\\hline
6&16&2.496&0.959&-0.473&-0.543&0.543&-0.433\\\hline
5&15&2.449&0.953&0.398&0.529&-0.529&0.531\\\hline
8&18&2.414&0.937&0.488&0.523&-0.523&0.462\\\hline
10&17&1.987&0.832&0.340&-0.589&0.589&0.436\\\hline
2&17&0.526&0.221&0.079&0.358&-0.358&0.859\\\hline
2&10&0.432&0.187&-0.085&-0.482&0.482&-0.727\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c|c||c||c||c|c||c|c||c|}
 \hline\hline 
& & & & $n=0$ &\multicolumn{2}{ c|| }{$n=3,~s^z=-1/2$}&\multicolumn{2}{ c|| }{$n=3,~s^z=1/2$}& $n=4$\\ \cline{5-10}
i&j&I(i,j)&$\omega_\alpha>$0.1&--,--& $\uparrow \downarrow, ~ \downarrow$ &$\downarrow, ~\uparrow\downarrow$ & $\uparrow \downarrow, ~\uparrow$ & $\uparrow, ~\uparrow \downarrow$& $\uparrow \downarrow$, $\uparrow \downarrow$\\ 
 \hline 
 \hline 
\multirow{3}{*}{2}&\multirow{3}{*}{17}&\multirow{3}{*}{0.526}&0.334&0.000&-0.934&0.357&0.000&0.000&0.000\\&& &0.334&0.000&0.000&0.000&0.934&-0.357&0.000\\&& &0.101&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{2}&\multirow{3}{*}{10}&\multirow{3}{*}{0.432}&0.319&0.000&-0.957&0.292&0.000&0.000&0.000\\&& &0.319&0.000&0.000&0.000&-0.957&0.292&0.000\\&& &0.164&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
 \hline 
\end{tabular}
\end{table}
\vskip 20cm
kk

==> ch2ch2/ch2ch2_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
1&9&2.533&0.967&-0.432&-0.543&0.543&-0.474\\\hline
2&10&2.533&0.967&0.432&-0.543&0.543&0.474\\\hline
8&14&2.533&0.967&0.432&-0.543&0.543&0.474\\\hline
7&13&2.533&0.967&0.432&-0.543&0.543&0.474\\\hline
3&12&2.478&0.979&0.384&-0.594&0.594&0.384\\\hline
5&11&2.414&0.937&0.475&-0.523&0.523&0.475\\\hline
 \hline 
\end{tabular}
\end{table}


==> ch3ch3/ch3ch3_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
2&11&2.605&0.981&0.433&-0.543&0.543&0.472\\\hline
8&16&2.605&0.981&-0.433&-0.543&0.543&-0.472\\\hline
9&14&2.605&0.981&0.472&-0.543&0.543&0.433\\\hline
1&10&2.605&0.981&0.433&-0.543&0.543&0.472\\\hline
7&15&2.605&0.981&0.433&-0.543&0.543&0.472\\\hline
3&12&2.605&0.981&0.433&-0.543&0.543&0.472\\\hline
5&13&2.490&0.958&-0.454&-0.542&0.542&-0.454\\\hline
 \hline 
\end{tabular}
\end{table}


==> ch4/ch4_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
4&8&2.682&0.993&0.430&-0.543&0.543&0.474\\\hline
1&6&2.682&0.993&0.430&-0.543&0.543&0.474\\\hline
5&9&2.682&0.993&-0.430&-0.543&0.543&-0.474\\\hline
2&7&2.682&0.993&0.430&-0.543&0.543&0.474\\\hline
 \hline 
\end{tabular}
\end{table}


==> chch/chch_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
7&12&2.628&0.986&0.415&-0.540&0.540&0.495\\\hline
1&8&2.628&0.986&-0.415&-0.540&0.540&-0.495\\\hline
2&3&2.609&0.976&-0.483&-0.516&0.516&-0.483\\\hline
5&10&2.031&0.866&0.417&-0.571&0.571&0.417\\\hline
6&9&2.031&0.866&-0.417&-0.571&0.571&-0.417\\\hline
5&9&0.240&0.230&0.286&-0.647&0.647&0.286\\\hline
6&10&0.240&0.230&0.286&-0.647&0.647&0.286\\\hline
 \hline 
\end{tabular}
\end{table}


==> co/co_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
5&8&2.194&0.950&-0.230&0.516&-0.516&-0.644\\\hline
4&9&2.194&0.950&-0.230&-0.516&0.516&-0.644\\\hline
3&10&2.115&0.863&0.358&0.502&-0.502&0.606\\\hline
1&10&0.259&0.349&0.021&0.215&-0.215&0.953\\\hline
7&10&0.251&0.355&-0.020&0.224&-0.224&-0.948\\\hline
3&7&0.221&0.131&0.930&0.257&-0.257&0.041\\\hline
1&3&0.195&0.136&0.032&-0.297&0.297&0.907\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c|c||c||c||c|c||c|c||c|}
 \hline\hline 
& & & & $n=0$ &\multicolumn{2}{ c|| }{$n=3,~s^z=-1/2$}&\multicolumn{2}{ c|| }{$n=3,~s^z=1/2$}& $n=4$\\ \cline{5-10}
i&j&I(i,j)&$\omega_\alpha>$0.1&--,--& $\uparrow \downarrow, ~ \downarrow$ &$\downarrow, ~\uparrow\downarrow$ & $\uparrow \downarrow, ~\uparrow$ & $\uparrow, ~\uparrow \downarrow$& $\uparrow \downarrow$, $\uparrow \downarrow$\\ 
 \hline 
 \hline 
\multirow{3}{*}{1}&\multirow{3}{*}{10}&\multirow{3}{*}{0.259}&0.251&0.000&-0.974&0.229&0.000&0.000&0.000\\&& &0.251&0.000&0.000&0.000&-0.974&0.229&0.000\\&& &0.135&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{7}&\multirow{3}{*}{10}&\multirow{3}{*}{0.251}&0.247&0.000&0.981&0.193&0.000&0.000&0.000\\&& &0.247&0.000&0.000&0.000&-0.981&-0.193&0.000\\&& &0.143&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{3}&\multirow{3}{*}{7}&\multirow{3}{*}{0.221}&0.253&0.000&-0.282&0.959&0.000&0.000&0.000\\&& &0.253&0.000&0.000&0.000&-0.282&0.959&0.000\\&& &0.360&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{1}&\multirow{3}{*}{3}&\multirow{3}{*}{0.195}&0.243&0.000&-0.966&-0.260&0.000&0.000&0.000\\&& &0.243&0.000&0.000&0.000&-0.966&-0.260&0.000\\&& &0.362&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
 \hline 
\end{tabular}
\end{table}


==> cyclobutadiene/cyclobutadiene_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
13&23&2.544&0.969&0.431&-0.541&0.541&0.478\\\hline
14&24&2.544&0.969&0.431&-0.541&0.541&0.478\\\hline
16&17&2.544&0.969&0.478&-0.541&0.541&0.431\\\hline
1&15&2.544&0.968&0.431&-0.541&0.541&0.478\\\hline
12&22&2.330&0.959&-0.376&-0.599&0.599&-0.376\\\hline
2&18&2.330&0.959&0.376&-0.599&0.599&0.376\\\hline
9&10&2.056&0.846&0.475&-0.524&0.524&0.475\\\hline
5&6&2.056&0.846&0.475&-0.524&0.524&0.475\\\hline
8&19&1.973&0.831&0.445&0.550&-0.550&0.445\\\hline
7&20&1.973&0.831&0.445&0.550&-0.550&0.445\\\hline
5&19&0.118&0.157&0.355&-0.590&0.590&0.422\\\hline
10&20&0.118&0.157&0.355&0.590&-0.590&0.422\\\hline
6&7&0.118&0.156&0.355&0.590&-0.590&0.422\\\hline
8&9&0.118&0.156&-0.422&0.590&-0.590&-0.355\\\hline
7&9&0.116&0.155&0.423&0.588&-0.588&0.360\\\hline
6&8&0.116&0.155&0.360&-0.588&0.588&0.423\\\hline
5&20&0.116&0.155&0.360&0.588&-0.588&0.423\\\hline
10&19&0.116&0.154&-0.359&0.588&-0.588&-0.423\\\hline
 \hline 
\end{tabular}
\end{table}
\vskip 20cm
kk

==> cyclopentadiene/cyclopentadiene_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
20&22&2.547&0.970&0.475&0.542&-0.542&0.433\\\hline
15&30&2.545&0.969&-0.433&-0.542&0.542&-0.475\\\hline
1&19&2.542&0.969&-0.433&-0.542&0.542&-0.475\\\hline
18&31&2.541&0.968&-0.475&-0.542&0.542&-0.433\\\hline
9&10&2.486&0.957&0.430&-0.543&0.543&0.475\\\hline
25&26&2.481&0.956&0.430&-0.543&0.543&0.475\\\hline
4&7&2.328&0.921&0.459&0.540&-0.540&0.454\\\hline
11&28&2.327&0.921&0.454&0.540&-0.540&0.459\\\hline
3&5&2.302&0.910&0.475&-0.524&0.524&0.475\\\hline
14&16&2.299&0.909&-0.475&0.524&-0.524&-0.475\\\hline
12&24&2.236&0.897&0.459&0.537&-0.537&0.460\\\hline
17&27&2.024&0.879&0.388&0.592&-0.592&0.385\\\hline
2&23&2.023&0.879&0.388&0.592&-0.592&0.385\\\hline
23&27&0.173&0.219&0.340&-0.620&0.620&0.340\\\hline
2&17&0.119&0.208&-0.244&-0.664&0.664&-0.244\\\hline
 \hline 
\end{tabular}
\end{table}


==> f2/f2_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
5&10&1.469&0.583&-0.422&0.568&-0.568&-0.422\\\hline
1&10&0.704&0.158&0.119&-0.407&0.407&0.809\\\hline
5&9&0.699&0.158&0.810&-0.406&0.406&0.117\\\hline
1&5&0.582&0.236&0.097&-0.525&0.525&0.663\\\hline
9&10&0.578&0.234&0.096&-0.524&0.524&0.665\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c|c||c||c||c|c||c|c||c|}
 \hline\hline 
& & & & $n=0$ &\multicolumn{2}{ c|| }{$n=3,~s^z=-1/2$}&\multicolumn{2}{ c|| }{$n=3,~s^z=1/2$}& $n=4$\\ \cline{5-10}
i&j&I(i,j)&$\omega_\alpha>$0.1&--,--& $\uparrow \downarrow, ~ \downarrow$ &$\downarrow, ~\uparrow\downarrow$ & $\uparrow \downarrow, ~\uparrow$ & $\uparrow, ~\uparrow \downarrow$& $\uparrow \downarrow$, $\uparrow \downarrow$\\ 
 \hline 
 \hline 
\multirow{2}{*}{5}&\multirow{2}{*}{10}&\multirow{2}{*}{1.469}&0.174&0.000&0.000&0.000&-0.707&-0.707&0.000\\&& &0.174&0.000&0.707&0.707&0.000&0.000&0.000\\\hline
\multirow{3}{*}{1}&\multirow{3}{*}{10}&\multirow{3}{*}{0.704}&0.340&0.000&-0.862&-0.507&0.000&0.000&0.000\\&& &0.340&0.000&0.000&0.000&0.862&0.507&0.000\\&& &0.161&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{5}&\multirow{3}{*}{9}&\multirow{3}{*}{0.699}&0.340&0.000&0.000&0.000&0.505&0.863&0.000\\&& &0.340&0.000&0.505&0.863&-0.000&-0.000&0.000\\&& &0.162&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{1}&\multirow{3}{*}{5}&\multirow{3}{*}{0.582}&0.257&0.000&0.000&0.000&0.910&0.414&0.000\\&& &0.257&0.000&0.910&0.414&0.000&0.000&0.000\\&& &0.238&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{9}&\multirow{3}{*}{10}&\multirow{3}{*}{0.578}&0.257&0.000&-0.000&-0.000&0.911&0.412&0.000\\&& &0.257&0.000&0.911&0.412&0.000&0.000&0.000\\&& &0.239&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{1}&\multirow{3}{*}{9}&\multirow{3}{*}{0.265}&0.173&0.000&0.000&0.000&-0.705&-0.709&0.000\\&& &0.173&0.000&-0.705&-0.709&0.000&0.000&0.000\\&& &0.587&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
 \hline 
\end{tabular}
\end{table}


==> furane/furane_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
13&26&2.559&0.972&-0.430&-0.541&0.541&-0.480\\\hline
1&19&2.552&0.971&-0.429&-0.541&0.541&-0.480\\\hline
2&20&2.548&0.970&-0.425&-0.541&0.541&-0.484\\\hline
17&18&2.539&0.968&0.426&-0.541&0.541&0.483\\\hline
15&27&2.322&0.914&-0.485&0.525&-0.525&-0.463\\\hline
4&5&2.322&0.915&-0.486&0.524&-0.524&-0.463\\\hline
6&24&2.251&0.899&-0.463&0.533&-0.533&-0.465\\\hline
7&8&2.074&0.877&0.588&-0.519&0.519&0.339\\\hline
14&28&2.068&0.875&-0.340&0.519&-0.519&-0.587\\\hline
3&22&1.493&0.691&0.399&0.587&-0.587&0.391\\\hline
25&29&1.488&0.690&0.399&-0.587&0.587&0.391\\\hline
9&29&0.521&0.241&0.179&0.502&-0.502&0.680\\\hline
9&22&0.514&0.239&0.178&0.502&-0.502&0.681\\\hline
3&25&0.431&0.320&0.389&-0.591&0.591&0.388\\\hline
9&25&0.170&0.158&0.092&0.458&-0.458&0.757\\\hline
3&9&0.168&0.158&-0.758&0.457&-0.457&-0.091\\\hline
12&28&0.160&0.331&0.006&-0.232&0.232&0.945\\\hline
7&12&0.159&0.331&-0.945&0.231&-0.231&-0.006\\\hline
22&29&0.143&0.193&0.290&-0.644&0.644&0.293\\\hline
8&12&0.132&0.121&-0.939&0.243&-0.243&-0.006\\\hline
12&14&0.132&0.121&-0.006&0.242&-0.242&-0.939\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c|c||c||c||c|c||c|c||c|}
 \hline\hline 
& & & & $n=0$ &\multicolumn{2}{ c|| }{$n=3,~s^z=-1/2$}&\multicolumn{2}{ c|| }{$n=3,~s^z=1/2$}& $n=4$\\ \cline{5-10}
i&j&I(i,j)&$\omega_\alpha>$0.1&--,--& $\uparrow \downarrow, ~ \downarrow$ &$\downarrow, ~\uparrow\downarrow$ & $\uparrow \downarrow, ~\uparrow$ & $\uparrow, ~\uparrow \downarrow$& $\uparrow \downarrow$, $\uparrow \downarrow$\\ 
 \hline 
 \hline 
\multirow{2}{*}{3}&\multirow{2}{*}{22}&\multirow{2}{*}{1.493}&0.100&0.000&-0.681&0.732&0.000&0.000&0.000\\&& &0.100&0.000&-0.000&0.000&-0.681&0.732&0.000\\\hline
\multirow{2}{*}{9}&\multirow{2}{*}{29}&\multirow{2}{*}{0.521}&0.281&0.000&-0.894&0.448&0.000&0.000&0.000\\&& &0.281&0.000&0.000&0.000&-0.894&0.448&0.000\\\hline
\multirow{2}{*}{9}&\multirow{2}{*}{22}&\multirow{2}{*}{0.514}&0.281&0.000&0.894&-0.447&0.000&0.000&0.000\\&& &0.281&0.000&0.000&0.000&-0.894&0.447&0.000\\\hline
\multirow{2}{*}{3}&\multirow{2}{*}{25}&\multirow{2}{*}{0.431}&0.113&0.000&-0.707&-0.707&0.000&0.000&0.000\\&& &0.113&0.000&0.000&0.000&0.707&0.707&0.000\\\hline
\multirow{3}{*}{9}&\multirow{3}{*}{25}&\multirow{3}{*}{0.170}&0.239&0.000&-0.951&0.310&0.000&0.000&0.000\\&& &0.239&0.000&0.000&0.000&-0.951&0.310&0.000\\&& &0.130&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{3}&\multirow{3}{*}{9}&\multirow{3}{*}{0.168}&0.238&0.000&0.309&0.951&0.000&0.000&0.000\\&& &0.238&0.000&0.000&0.000&0.309&0.951&0.000\\&& &0.130&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{12}&\multirow{3}{*}{28}&\multirow{3}{*}{0.160}&0.239&0.000&0.987&0.163&0.000&0.000&0.000\\&& &0.239&0.000&0.000&0.000&0.987&0.163&0.000\\&& &0.109&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{7}&\multirow{3}{*}{12}&\multirow{3}{*}{0.159}&0.239&0.000&0.162&0.987&0.000&0.000&0.000\\&& &0.239&0.000&0.000&0.000&0.162&0.987&0.000\\&& &0.109&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{2}{*}{22}&\multirow{2}{*}{29}&\multirow{2}{*}{0.143}&0.107&0.000&-0.708&-0.706&0.000&0.000&0.000\\&& &0.107&0.000&0.000&0.000&-0.708&-0.706&0.000\\\hline
\multirow{3}{*}{8}&\multirow{3}{*}{12}&\multirow{3}{*}{0.132}&0.252&0.000&0.278&0.961&0.000&0.000&0.000\\&& &0.252&0.000&0.000&0.000&0.278&0.961&0.000\\&& &0.297&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{12}&\multirow{3}{*}{14}&\multirow{3}{*}{0.132}&0.252&0.000&0.961&0.277&0.000&0.000&0.000\\&& &0.252&0.000&0.000&0.000&-0.961&-0.277&0.000\\&& &0.296&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
 \hline 
\end{tabular}
\end{table}


==> h2o/h2o_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
5&7&2.226&0.889&-0.371&-0.539&0.539&-0.530\\\hline
1&6&2.226&0.889&-0.371&-0.539&0.539&-0.530\\\hline
4&6&0.302&0.302&0.031&0.360&-0.360&0.860\\\hline
4&7&0.302&0.302&-0.031&0.360&-0.360&-0.860\\\hline
4&5&0.218&0.136&0.026&0.291&-0.291&0.911\\\hline
1&4&0.218&0.136&-0.911&0.291&-0.291&-0.026\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c|c||c||c||c|c||c|c||c|}
 \hline\hline 
& & & & $n=0$ &\multicolumn{2}{ c|| }{$n=3,~s^z=-1/2$}&\multicolumn{2}{ c|| }{$n=3,~s^z=1/2$}& $n=4$\\ \cline{5-10}
i&j&I(i,j)&$\omega_\alpha>$0.1&--,--& $\uparrow \downarrow, ~ \downarrow$ &$\downarrow, ~\uparrow\downarrow$ & $\uparrow \downarrow, ~\uparrow$ & $\uparrow, ~\uparrow \downarrow$& $\uparrow \downarrow$, $\uparrow \downarrow$\\ 
 \hline 
 \hline 
\multirow{3}{*}{4}&\multirow{3}{*}{6}&\multirow{3}{*}{0.302}&0.249&0.000&-0.974&0.226&0.000&0.000&0.000\\&& &0.249&0.000&0.000&0.000&-0.974&0.226&0.000\\&& &0.114&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{4}&\multirow{3}{*}{7}&\multirow{3}{*}{0.302}&0.249&0.000&0.974&0.226&0.000&0.000&0.000\\&& &0.249&0.000&0.000&0.000&0.974&0.226&0.000\\&& &0.114&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{4}&\multirow{3}{*}{5}&\multirow{3}{*}{0.218}&0.267&0.000&-0.934&0.357&0.000&0.000&0.000\\&& &0.267&0.000&0.000&0.000&0.934&-0.357&0.000\\&& &0.230&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{1}&\multirow{3}{*}{4}&\multirow{3}{*}{0.218}&0.267&0.000&0.357&0.934&0.000&0.000&0.000\\&& &0.267&0.000&0.000&0.000&0.357&0.934&0.000\\&& &0.230&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
 \hline 
\end{tabular}
\end{table}


==> hexatriene/hexatriene_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
21&37&2.584&0.976&0.433&-0.541&0.543&0.473\\\hline
22&38&2.584&0.976&0.433&-0.541&0.544&0.473\\\hline
1&23&2.556&0.971&0.432&-0.543&0.541&0.475\\\hline
16&33&2.554&0.971&-0.469&-0.542&0.543&-0.437\\\hline
2&24&2.547&0.969&-0.431&-0.543&0.541&-0.476\\\hline
7&29&2.522&0.964&-0.433&-0.542&0.543&-0.474\\\hline
9&28&2.512&0.962&-0.433&-0.544&0.540&-0.473\\\hline
15&32&2.508&0.962&-0.435&-0.541&0.544&-0.471\\\hline
18&19&2.465&0.947&-0.470&0.525&-0.522&-0.481\\\hline
17&31&2.445&0.947&-0.463&0.538&-0.534&-0.459\\\hline
8&27&2.435&0.945&0.460&0.538&-0.534&0.462\\\hline
4&5&2.431&0.940&0.474&0.525&-0.523&0.476\\\hline
11&12&2.421&0.938&-0.471&0.527&-0.521&-0.478\\\hline
6&25&2.133&0.910&-0.384&0.586&-0.604&-0.381\\\hline
34&36&2.107&0.904&-0.390&0.608&-0.584&-0.369\\\hline
14&30&1.770&0.831&-0.348&0.575&-0.634&-0.382\\\hline
14&34&0.191&0.243&0.321&0.539&-0.706&0.328\\\hline
6&30&0.173&0.233&-0.314&-0.537&0.713&-0.324\\\hline
30&36&0.117&0.228&0.222&-0.766&0.576&0.177\\\hline
14&25&0.103&0.216&0.189&-0.571&0.771&0.209\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c||c||c||c|}
 \hline\hline 
& & &  &$n=2,~s^z=-1$&$n=2,~s^z=1$\\ 
i&j&I(i,j)&$\omega_\alpha>$0.1 &$\downarrow,~\downarrow$ & $\uparrow,~\uparrow$\\ 
 \hline 
 \hline 
\multirow{1}{*}{14}&\multirow{1}{*}{34}&\multirow{1}{*}{0.191}&0.106&0.000&1.000\\\hline
\multirow{1}{*}{6}&\multirow{1}{*}{30}&\multirow{1}{*}{0.173}&0.109&1.000&0.000\\\hline
\multirow{1}{*}{30}&\multirow{1}{*}{36}&\multirow{1}{*}{0.117}&0.102&1.000&0.000\\\hline
\multirow{1}{*}{14}&\multirow{1}{*}{25}&\multirow{1}{*}{0.103}&0.105&0.000&1.000\\\hline
 \hline 
\end{tabular}
\end{table}


==> hf/hf_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
1&6&1.854&0.760&0.323&0.528&-0.528&0.581\\\hline
5&6&0.498&0.353&0.037&-0.369&0.369&0.852\\\hline
1&5&0.396&0.107&0.861&0.357&-0.357&0.067\\\hline
4&6&0.283&0.303&0.003&-0.277&0.277&0.920\\\hline
3&6&0.230&0.292&-0.001&-0.248&0.248&0.936\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c|c||c||c||c|c||c|c||c|}
 \hline\hline 
& & & & $n=0$ &\multicolumn{2}{ c|| }{$n=3,~s^z=-1/2$}&\multicolumn{2}{ c|| }{$n=3,~s^z=1/2$}& $n=4$\\ \cline{5-10}
i&j&I(i,j)&$\omega_\alpha>$0.1&--,--& $\uparrow \downarrow, ~ \downarrow$ &$\downarrow, ~\uparrow\downarrow$ & $\uparrow \downarrow, ~\uparrow$ & $\uparrow, ~\uparrow \downarrow$& $\uparrow \downarrow$, $\uparrow \downarrow$\\ 
 \hline 
 \hline 
\multirow{2}{*}{1}&\multirow{2}{*}{6}&\multirow{2}{*}{1.854}&0.118&0.000&-0.000&0.000&0.882&-0.470&0.000\\&& &0.118&0.000&0.882&-0.470&0.000&-0.000&0.000\\\hline
\multirow{3}{*}{5}&\multirow{3}{*}{6}&\multirow{3}{*}{0.498}&0.271&0.000&-0.000&-0.000&0.972&0.234&0.000\\&& &0.271&0.000&0.972&0.234&0.000&0.000&0.000\\&& &0.105&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{1}&\multirow{3}{*}{5}&\multirow{3}{*}{0.396}&0.274&0.000&-0.000&0.000&0.424&-0.906&0.000\\&& &0.274&0.000&-0.424&0.906&-0.000&0.000&0.000\\&& &0.345&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{4}&\multirow{3}{*}{6}&\multirow{3}{*}{0.283}&0.288&0.000&-0.000&-0.000&-0.987&-0.161&0.000\\&& &0.288&0.000&0.987&0.161&-0.000&-0.000&0.000\\&& &0.120&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{1}&\multirow{3}{*}{4}&\multirow{3}{*}{0.233}&0.256&0.000&-0.000&0.000&0.307&-0.952&0.000\\&& &0.256&0.000&-0.307&0.952&0.000&-0.000&0.000\\&& &0.395&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{3}&\multirow{3}{*}{6}&\multirow{3}{*}{0.230}&0.292&0.000&0.000&0.000&0.990&0.141&0.000\\&& &0.292&0.000&-0.990&-0.141&-0.000&-0.000&0.000\\&& &0.124&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{1}&\multirow{3}{*}{3}&\multirow{3}{*}{0.191}&0.252&0.000&0.000&-0.000&0.273&-0.962&0.000\\&& &0.252&0.000&0.273&-0.962&-0.000&0.000&0.000\\&& &0.406&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{1}{*}{4}&\multirow{1}{*}{5}&\multirow{1}{*}{0.124}&0.813&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{1}{*}{3}&\multirow{1}{*}{5}&\multirow{1}{*}{0.106}&0.827&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
 \hline 
\end{tabular}
\end{table}


==> n2/n2_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
4&9&2.216&0.865&-0.482&-0.517&0.517&-0.482\\\hline
5&8&2.001&0.857&-0.415&-0.573&0.573&-0.415\\\hline
3&10&2.001&0.857&-0.415&-0.573&0.573&-0.415\\\hline
3&5&0.251&0.229&-0.291&-0.644&0.644&-0.291\\\hline
8&10&0.251&0.229&0.291&-0.644&0.644&0.291\\\hline
7&9&0.247&0.229&-0.027&0.234&-0.234&-0.943\\\hline
1&4&0.247&0.229&0.027&0.234&-0.234&0.943\\\hline
4&7&0.229&0.233&0.932&0.255&-0.255&0.023\\\hline
1&9&0.229&0.233&-0.023&0.255&-0.255&-0.932\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c|c||c||c||c|c||c|c||c|}
 \hline\hline 
& & & & $n=0$ &\multicolumn{2}{ c|| }{$n=3,~s^z=-1/2$}&\multicolumn{2}{ c|| }{$n=3,~s^z=1/2$}& $n=4$\\ \cline{5-10}
i&j&I(i,j)&$\omega_\alpha>$0.1&--,--& $\uparrow \downarrow, ~ \downarrow$ &$\downarrow, ~\uparrow\downarrow$ & $\uparrow \downarrow, ~\uparrow$ & $\uparrow, ~\uparrow \downarrow$& $\uparrow \downarrow$, $\uparrow \downarrow$\\ 
 \hline 
 \hline 
\multirow{3}{*}{7}&\multirow{3}{*}{9}&\multirow{3}{*}{0.247}&0.266&0.000&0.968&0.252&0.000&0.000&0.000\\&& &0.266&0.000&0.000&0.000&-0.968&-0.252&0.000\\&& &0.233&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{1}&\multirow{3}{*}{4}&\multirow{3}{*}{0.247}&0.266&0.000&-0.968&0.252&0.000&0.000&0.000\\&& &0.266&0.000&0.000&0.000&0.968&-0.252&0.000\\&& &0.233&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{4}&\multirow{3}{*}{7}&\multirow{3}{*}{0.229}&0.259&0.000&-0.223&0.975&0.000&0.000&0.000\\&& &0.259&0.000&0.000&0.000&-0.223&0.975&0.000\\&& &0.240&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{1}&\multirow{3}{*}{9}&\multirow{3}{*}{0.229}&0.259&0.000&0.975&0.223&0.000&0.000&0.000\\&& &0.259&0.000&0.000&0.000&-0.975&-0.223&0.000\\&& &0.240&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
 \hline 
\end{tabular}
\end{table}


==> nh2bh2/nh2bh2_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
1&9&2.591&0.978&0.420&-0.540&0.540&0.490\\\hline
2&10&2.591&0.978&0.420&-0.540&0.540&0.490\\\hline
8&14&2.534&0.973&0.379&-0.538&0.538&0.527\\\hline
7&13&2.534&0.973&0.379&-0.538&0.538&0.527\\\hline
3&4&2.377&0.962&0.628&0.501&-0.501&0.323\\\hline
6&11&1.944&0.983&0.125&0.444&-0.444&0.768\\\hline
 \hline 
\end{tabular}
\end{table}


==> nh3/nh3_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
1&6&2.524&0.967&-0.397&-0.541&0.541&-0.506\\\hline
5&8&2.524&0.967&0.397&-0.541&0.541&0.506\\\hline
2&7&2.524&0.967&0.397&-0.541&0.541&0.506\\\hline
 \hline 
\end{tabular}
\end{table}


==> nh3bh3/nh3bh3_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
1&4&2.579&0.977&-0.402&-0.540&0.540&-0.506\\\hline
2&10&2.579&0.977&-0.402&-0.540&0.540&-0.506\\\hline
3&11&2.579&0.977&-0.402&-0.540&0.540&-0.506\\\hline
7&14&2.499&0.971&-0.358&0.537&-0.537&-0.543\\\hline
9&16&2.499&0.971&0.358&0.537&-0.537&0.543\\\hline
8&15&2.499&0.971&-0.358&0.537&-0.537&-0.543\\\hline
5&13&1.754&0.918&-0.175&0.441&-0.441&-0.762\\\hline
 \hline 
\end{tabular}
\end{table}
\vskip 30cm
kk


==> nhbh/nhbh_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
1&8&2.609&0.981&0.443&-0.542&0.542&0.465\\\hline
7&12&2.595&0.986&-0.372&-0.534&0.534&-0.539\\\hline
2&3&2.480&0.971&0.602&0.503&-0.503&0.364\\\hline
5&9&1.909&0.889&0.227&0.517&-0.517&0.644\\\hline
6&10&1.909&0.889&0.227&0.517&-0.517&0.644\\\hline
5&10&0.197&0.235&-0.079&0.481&-0.481&-0.729\\\hline
6&9&0.197&0.235&0.079&0.481&-0.481&0.729\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c|c||c||c||c|c||c|c||c|}
 \hline\hline 
& & & & $n=0$ &\multicolumn{2}{ c|| }{$n=3,~s^z=-1/2$}&\multicolumn{2}{ c|| }{$n=3,~s^z=1/2$}& $n=4$\\ \cline{5-10}
i&j&I(i,j)&$\omega_\alpha>$0.1&--,--& $\uparrow \downarrow, ~ \downarrow$ &$\downarrow, ~\uparrow\downarrow$ & $\uparrow \downarrow, ~\uparrow$ & $\uparrow, ~\uparrow \downarrow$& $\uparrow \downarrow$, $\uparrow \downarrow$\\ 
 \hline 
 \hline 
\multirow{2}{*}{5}&\multirow{2}{*}{10}&\multirow{2}{*}{0.197}&0.125&0.000&0.974&0.227&0.000&0.000&0.000\\&& &0.125&0.000&0.000&0.000&-0.974&-0.227&0.000\\\hline
\multirow{2}{*}{6}&\multirow{2}{*}{9}&\multirow{2}{*}{0.197}&0.125&0.000&-0.974&0.227&0.000&0.000&0.000\\&& &0.125&0.000&0.000&0.000&0.974&-0.227&0.000\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c||c||c|c||c|c|}
 \hline\hline 
& & &  &\multicolumn{2}{ c|| }{$n=1,~s^z=1/2$}&\multicolumn{2}{ c| }{$n=1,~s^z=-1/2$}\\ \cline{5-8}
i&j&I(i,j)&$\omega_\alpha>$0.1 &$\uparrow$,-- & --,$~\uparrow$ & $\downarrow$, --& --,$~\downarrow$\\ 
 \hline 
 \hline 
\multirow{2}{*}{5}&\multirow{2}{*}{10}&\multirow{2}{*}{0.197}&0.125&-0.974&0.227&0.000&0.000\\&& &0.125&0.000&0.000&-0.974&0.227\\\hline
\multirow{2}{*}{6}&\multirow{2}{*}{9}&\multirow{2}{*}{0.197}&0.125&0.974&0.227&0.000&0.000\\&& &0.125&0.000&0.000&0.974&0.227\\\hline
 \hline 
\end{tabular}
\end{table}


==> pirrol/pirrol_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
14&30&2.582&0.976&0.436&-0.541&0.541&0.473\\\hline
3&20&2.576&0.975&0.435&-0.541&0.541&0.474\\\hline
1&19&2.573&0.974&-0.431&-0.541&0.541&-0.478\\\hline
18&29&2.570&0.974&0.479&-0.541&0.541&0.430\\\hline
10&25&2.542&0.976&-0.375&-0.535&0.535&-0.535\\\hline
15&27&2.378&0.928&-0.461&0.525&-0.525&-0.486\\\hline
4&23&2.374&0.928&0.486&0.525&-0.525&0.461\\\hline
2&7&2.358&0.938&-0.555&0.524&-0.524&-0.378\\\hline
11&28&2.348&0.936&0.377&0.524&-0.524&0.556\\\hline
12&24&2.344&0.922&0.466&0.532&-0.532&0.465\\\hline
17&26&1.385&0.652&-0.396&0.586&-0.586&-0.395\\\hline
5&21&1.384&0.651&0.394&0.587&-0.587&0.396\\\hline
9&21&0.585&0.264&-0.209&0.521&-0.521&-0.643\\\hline
9&17&0.582&0.263&-0.209&0.521&-0.521&-0.643\\\hline
5&26&0.515&0.351&0.391&-0.589&0.589&0.392\\\hline
5&9&0.166&0.151&0.721&0.484&-0.484&0.109\\\hline
9&26&0.165&0.150&-0.108&0.483&-0.483&-0.723\\\hline
17&21&0.164&0.199&0.301&-0.639&0.639&0.303\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c|c||c||c||c|c||c|c||c|}
 \hline\hline 
& & & & $n=0$ &\multicolumn{2}{ c|| }{$n=3,~s^z=-1/2$}&\multicolumn{2}{ c|| }{$n=3,~s^z=1/2$}& $n=4$\\ \cline{5-10}
i&j&I(i,j)&$\omega_\alpha>$0.1&--,--& $\uparrow \downarrow, ~ \downarrow$ &$\downarrow, ~\uparrow\downarrow$ & $\uparrow \downarrow, ~\uparrow$ & $\uparrow, ~\uparrow \downarrow$& $\uparrow \downarrow$, $\uparrow \downarrow$\\ 
 \hline 
 \hline 
\multirow{2}{*}{17}&\multirow{2}{*}{26}&\multirow{2}{*}{1.385}&0.112&0.000&0.727&0.687&0.000&0.000&0.000\\&& &0.112&0.000&0.000&0.000&-0.727&-0.687&0.000\\\hline
\multirow{2}{*}{5}&\multirow{2}{*}{21}&\multirow{2}{*}{1.384}&0.112&0.000&-0.686&0.727&0.000&0.000&0.000\\&& &0.112&0.000&0.000&0.000&-0.686&0.727&0.000\\\hline
\multirow{2}{*}{9}&\multirow{2}{*}{21}&\multirow{2}{*}{0.585}&0.272&0.000&-0.878&-0.479&0.000&0.000&0.000\\&& &0.272&0.000&0.000&0.000&0.878&0.480&0.000\\\hline
\multirow{2}{*}{9}&\multirow{2}{*}{17}&\multirow{2}{*}{0.582}&0.272&0.000&-0.878&-0.479&0.000&0.000&0.000\\&& &0.272&0.000&0.000&0.000&0.878&0.479&0.000\\\hline
\multirow{2}{*}{5}&\multirow{2}{*}{26}&\multirow{2}{*}{0.515}&0.122&0.000&0.707&0.707&0.000&0.000&0.000\\&& &0.122&0.000&0.000&0.000&0.707&0.707&0.000\\\hline
\multirow{3}{*}{5}&\multirow{3}{*}{9}&\multirow{3}{*}{0.166}&0.226&0.000&-0.338&0.941&0.000&0.000&0.000\\&& &0.226&0.000&0.000&0.000&-0.338&0.941&0.000\\&& &0.129&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{9}&\multirow{3}{*}{26}&\multirow{3}{*}{0.165}&0.226&0.000&0.941&0.337&0.000&0.000&0.000\\&& &0.226&0.000&0.000&0.000&-0.941&-0.337&0.000\\&& &0.128&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{2}{*}{17}&\multirow{2}{*}{21}&\multirow{2}{*}{0.164}&0.112&0.000&0.707&0.707&0.000&0.000&0.000\\&& &0.112&0.000&0.000&0.000&0.707&0.707&0.000\\\hline
 \hline 
\end{tabular}
\end{table}


==> sih2ch2/sih2ch2_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
12&18&2.586&0.977&0.468&-0.542&0.542&0.440\\\hline
8&9&2.586&0.977&0.468&-0.542&0.542&0.440\\\hline
1&2&2.404&0.942&-0.387&-0.543&0.543&-0.510\\\hline
4&6&2.404&0.942&-0.510&-0.543&0.543&-0.387\\\hline
7&17&2.371&0.934&-0.539&0.523&-0.523&-0.402\\\hline
11&15&2.301&0.958&0.297&0.601&-0.601&0.436\\\hline
 \hline 
\end{tabular}
\end{table}


==> sih3ch3/sih3ch3_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
11&20&2.583&0.977&-0.471&-0.543&0.543&-0.435\\\hline
12&13&2.583&0.977&-0.435&-0.543&0.543&-0.471\\\hline
10&19&2.583&0.977&-0.471&-0.543&0.543&-0.435\\\hline
3&7&2.442&0.950&0.378&-0.542&0.542&0.520\\\hline
1&14&2.442&0.950&-0.378&-0.542&0.542&-0.520\\\hline
5&15&2.442&0.950&0.378&-0.542&0.542&0.520\\\hline
17&18&2.284&0.924&-0.553&0.533&-0.533&-0.356\\\hline
 \hline 
\end{tabular}
\end{table}


==> sihch/sihch_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
1&12&2.586&0.977&-0.438&-0.541&0.541&-0.473\\\hline
10&11&2.349&0.921&0.462&-0.550&0.550&0.426\\\hline
5&6&2.279&0.912&0.426&0.519&-0.519&0.528\\\hline
3&15&2.108&0.898&0.351&0.580&-0.580&0.450\\\hline
2&14&2.108&0.898&0.351&0.580&-0.580&0.450\\\hline
2&15&0.122&0.203&0.139&0.681&-0.681&0.229\\\hline
3&14&0.122&0.203&-0.139&0.681&-0.681&-0.229\\\hline
7&14&0.114&0.213&-0.010&-0.129&0.129&-0.983\\\hline
8&15&0.114&0.213&0.010&-0.129&0.129&0.983\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c|c||c||c||c|c||c|c||c|}
 \hline\hline 
& & & & $n=0$ &\multicolumn{2}{ c|| }{$n=3,~s^z=-1/2$}&\multicolumn{2}{ c|| }{$n=3,~s^z=1/2$}& $n=4$\\ \cline{5-10}
i&j&I(i,j)&$\omega_\alpha>$0.1&--,--& $\uparrow \downarrow, ~ \downarrow$ &$\downarrow, ~\uparrow\downarrow$ & $\uparrow \downarrow, ~\uparrow$ & $\uparrow, ~\uparrow \downarrow$& $\uparrow \downarrow$, $\uparrow \downarrow$\\ 
 \hline 
 \hline 
\multirow{3}{*}{7}&\multirow{3}{*}{14}&\multirow{3}{*}{0.114}&0.329&0.000&-0.991&0.136&0.000&0.000&0.000\\&& &0.329&0.000&0.000&0.000&-0.991&0.136&0.000\\&& &0.130&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{8}&\multirow{3}{*}{15}&\multirow{3}{*}{0.114}&0.328&0.000&0.991&0.137&0.000&0.000&0.000\\&& &0.328&0.000&0.000&0.000&0.991&0.137&0.000\\&& &0.129&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
 \hline 
\end{tabular}
\end{table}


==> thiophene/thiophene_sto3g_locao_bonddata_new_limitomega0.1_nocc_footnotesize.txt <==
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c||c|c||c|c|c|c|}
 \hline\hline 
& & & & \multicolumn{4}{ c| }{$n=2,~s^z=0$}\\ \cline{5-8} 
i&j&I(i,j)&$\omega_\alpha>$0.1& --, $\uparrow \downarrow$ &$\downarrow, ~\uparrow$ & $\uparrow,~ \downarrow$ & $\uparrow \downarrow$,--\\ 
 \hline 
 \hline 
22&33&2.550&0.970&0.430&-0.541&0.541&0.479\\\hline
4&23&2.547&0.969&-0.434&-0.542&0.542&-0.474\\\hline
1&2&2.542&0.969&0.480&0.541&-0.541&0.429\\\hline
18&32&2.536&0.967&0.432&-0.542&0.542&0.476\\\hline
30&31&2.374&0.926&-0.485&0.524&-0.524&-0.464\\\hline
3&5&2.369&0.925&-0.467&0.524&-0.524&-0.482\\\hline
16&27&2.341&0.922&0.463&0.534&-0.534&0.464\\\hline
19&28&2.126&0.864&-0.471&-0.538&0.538&-0.446\\\hline
8&26&2.125&0.863&0.447&0.538&-0.538&0.470\\\hline
6&24&1.642&0.750&0.396&0.589&-0.589&0.387\\\hline
21&29&1.640&0.749&0.388&0.589&-0.589&0.395\\\hline
13&24&0.413&0.208&0.134&0.446&-0.445&0.765\\\hline
13&21&0.412&0.208&0.133&0.445&-0.445&0.766\\\hline
6&29&0.351&0.292&-0.380&-0.597&0.597&-0.379\\\hline
8&14&0.182&0.199&0.944&0.234&-0.234&-0.003\\\hline
14&28&0.178&0.197&-0.005&0.231&-0.231&0.945\\\hline
14&26&0.177&0.234&0.010&-0.292&0.292&0.911\\\hline
14&19&0.176&0.235&-0.010&0.290&-0.290&-0.912\\\hline
6&13&0.155&0.161&-0.846&0.374&-0.374&-0.060\\\hline
13&29&0.155&0.160&-0.060&0.375&-0.375&-0.846\\\hline
21&24&0.142&0.205&0.277&-0.651&0.651&0.275\\\hline
 \hline 
\end{tabular}
\end{table}
\begin{table}[H]
\footnotesize
\begin{tabular}{|c|c|c||c||c||c|c||c|c||c|}
 \hline\hline 
& & & & $n=0$ &\multicolumn{2}{ c|| }{$n=3,~s^z=-1/2$}&\multicolumn{2}{ c|| }{$n=3,~s^z=1/2$}& $n=4$\\ \cline{5-10}
i&j&I(i,j)&$\omega_\alpha>$0.1&--,--& $\uparrow \downarrow, ~ \downarrow$ &$\downarrow, ~\uparrow\downarrow$ & $\uparrow \downarrow, ~\uparrow$ & $\uparrow, ~\uparrow \downarrow$& $\uparrow \downarrow$, $\uparrow \downarrow$\\ 
 \hline 
 \hline 
\multirow{3}{*}{13}&\multirow{3}{*}{24}&\multirow{3}{*}{0.413}&0.300&0.000&-0.931&0.365&0.000&0.000&0.000\\&& &0.300&0.000&0.000&0.000&-0.931&0.365&0.000\\&& &0.112&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{13}&\multirow{3}{*}{21}&\multirow{3}{*}{0.412}&0.300&0.000&-0.931&0.365&0.000&0.000&0.000\\&& &0.300&0.000&0.000&0.000&-0.931&0.365&0.000\\&& &0.111&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{2}{*}{6}&\multirow{2}{*}{29}&\multirow{2}{*}{0.351}&0.102&0.000&-0.706&0.708&0.000&0.000&0.000\\&& &0.102&0.000&0.000&0.000&-0.706&0.708&0.000\\\hline
\multirow{3}{*}{8}&\multirow{3}{*}{14}&\multirow{3}{*}{0.182}&0.265&0.000&-0.271&0.963&0.000&0.000&0.000\\&& &0.265&0.000&0.000&0.000&0.271&-0.963&0.000\\&& &0.195&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{14}&\multirow{3}{*}{28}&\multirow{3}{*}{0.178}&0.265&0.000&-0.963&0.269&0.000&0.000&0.000\\&& &0.265&0.000&0.000&0.000&-0.963&0.269&0.000\\&& &0.196&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{14}&\multirow{3}{*}{26}&\multirow{3}{*}{0.177}&0.257&0.000&0.979&0.202&0.000&0.000&0.000\\&& &0.257&0.000&0.000&0.000&-0.979&-0.202&0.000\\&& &0.176&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{14}&\multirow{3}{*}{19}&\multirow{3}{*}{0.176}&0.257&0.000&0.980&0.201&0.000&0.000&0.000\\&& &0.257&0.000&0.000&0.000&0.980&0.201&0.000\\&& &0.175&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{6}&\multirow{3}{*}{13}&\multirow{3}{*}{0.155}&0.267&0.000&0.250&0.968&0.000&0.000&0.000\\&& &0.267&0.000&0.000&0.000&0.250&0.968&0.000\\&& &0.139&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
\multirow{3}{*}{13}&\multirow{3}{*}{29}&\multirow{3}{*}{0.155}&0.267&0.000&0.968&0.250&0.000&0.000&0.000\\&& &0.267&0.000&0.000&0.000&-0.968&-0.250&0.000\\&& &0.140&0.000&0.000&0.000&0.000&0.000&1.000\\\hline
 \hline 
\end{tabular}
\end{table}

